AI Techniques for Uncovering Resolved Planetary Nebula Candidates from Wide-field VPHAS+ Survey Data

AI and deep learning techniques are beginning to play an increasing role in astronomy as a necessary tool to deal with the data avalanche. Here we describe an application for finding resolved Planetary Nebulae (PNe) in crowded, wide-field, narrow-band H-alpha survey imagery in the Galactic plane. PNe are important to study late stage of stellar evolution of low to intermediate-mass stars. However, the confirmed ~3800 Galactic PNe fall far short of the numbers expected. Traditional visual searching for resolved PNe is time-consuming due to the large data size and areal coverage of modern astronomical surveys, especially those taken in narrow-band filters highlighting emission nebulae. To test and facilitate more objective, reproducible, efficient and reliable trawls for PNe candidates we have developed a new, deep learning algorithm. In this paper, we applied the algorithm to several H-alpha digital surveys (e.g. IPHAS and VPHAS+). The training and validation dataset was built with true PNe from the HASH database. After transfer learning, it was then applied to the VPHAS+ survey. We examined 979 out of 2284 survey fields with each survey field covering 1 * 1 deg^2. With a sample of 454 PNe from the IPHAS as our validation set, our algorithm correctly identified 444 of these objects (97.8%), with only 16 explicable 'false' positives. Our model returned ~20,000 detections, including 2637 known PNe and many other kinds of catalogued non-PNe such as HII regions. A total of 815 new high-quality PNe candidates were found, 31 of which were selected as top-quality targets for subsequent optical spectroscopic follow-up. Representative preliminary confirmatory spectroscopy results are presented here to demonstrate the effectiveness of our techniques with full details to be given in paper-II.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
